T-RECX: Tiny-Resource Efficient Convolutional neural networks with early-eXit

Deploying Machine learning (ML) on milliwatt-scale edge devices (tinyML) is gaining popularity due to recent breakthroughs in ML and Internet of Things (IoT). Most tinyML research focuses on model compression techniques that trade accuracy (and model capacity) for compact models to fit into the KB-sized tiny-edge devices. In this paper, we show how such models can be enhanced by the addition of an early exit intermediate classifier. If the intermediate classifier exhibits sufficient confidence in its prediction, the network exits early thereby, resulting in considerable savings in time. Although early exit classifiers have been proposed in previous work, these previous proposals focus on large networks, making their techniques suboptimal/impractical for tinyML applications. Our technique is optimized specifically for tiny-CNN sized models. In addition, we present a method to alleviate the effect of network overthinking by leveraging the representations learned by the early exit. We evaluate T-RecX on three CNNs from the MLPerf tiny benchmark suite for image classification, keyword spotting and visual wake word detection tasks. Our results show that T-RecX 1) improves the accuracy of baseline network, 2) achieves 31.58% average reduction in FLOPS in exchange for one percent accuracy across all evaluated models. Furthermore, we show that our methods consistently outperform popular prior works on the tiny-CNNs we evaluate.

==> data/benefit_curve_data_IC_branchynet.dat <==
accuracy	flops
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.61	15.257948
72.62	15.258925862
72.62	15.260881586
72.63	15.26283731
72.64	15.26772662
72.65	15.276527378
72.68	15.284350274
72.72	15.2938889324
72.76	15.308556862400001
72.82	15.327874140799999
72.93	15.3547743536
72.96	15.379718842399999
73.05	15.4115083652
73.15	15.445511589199999
73.31	15.484146146
73.39	15.532337376800001
73.49	15.583942116800001
73.66	15.64145006
73.77	15.69847808
73.95	15.7706719688
74.12	15.841906011199999
74.32	15.9212029112
74.5	16.000019888
74.65	16.0910871632
74.94	16.1770431824
75.08	16.2556201976
75.22	16.3422600704
75.45	16.4414262344
75.65	16.5505929644
75.91	16.6683385064
76.14	16.801783887200003
76.44	16.9310598428
76.76	17.058841982
77.03	17.2004222828
77.3	17.3297342696
77.57	17.4751899872
77.79	17.607453575599997
78.05	17.7262130108
78.24	17.8641038096
78.55	18.0091156352
78.85	18.133076404399997
79.02	18.257775074
79.22	18.4077302564
79.47	18.5633306648
79.8	18.6807043772
80.09	18.8210668544
80.31	18.964638910399998
80.45	19.1236348124
80.66	19.2750657956
80.89	19.4340797132
81.17	19.5813232556
81.28	19.7416090436
81.5	19.884719192000002
81.7	20.01731282
81.88	20.170717542800002
82.05	20.331963177200002
82.23	20.478042942800002
82.32	20.636391022399998
82.42	20.7905696768
82.64	20.967017211199998
82.75	21.1299966236
83.02	21.2969235152
83.21	21.5075003828
83.41	21.699647756
83.57	21.9050232896
83.82	22.096672724
84.04	22.3190379824
84.28	22.5489861752
84.35	22.7742489884
84.44	23.0316133484
84.59	23.2712320676
84.7	23.5351834844
84.81	23.8378955672
84.93	24.1558455812
85.02	24.4692183092
85.04	24.860430152
85.19	25.264942217599998
85.3	25.743435996800002
85.36	26.378838086
85.46	27.1145823728
85.55	28.2482098784
85.54	32.4138562376


==> data/benefit_curve_data_IC_mv.dat <==
accuracy	flops
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.36	11.658562565000002
73.37	11.661522521200801
73.37	11.661522521200801
73.39	11.664482477401602
73.41	11.667442433602403
73.42	11.668922411702802
73.42	11.673362346004003
73.43	11.688162127008002
73.48	11.700001951811203
73.54	11.720721645216802
73.59	11.731081491919603
73.67	11.753281163425603
73.75	11.778440791132402
73.84	11.805080396939601
73.88	11.846519783750804
74.05	11.898319017264804
74.29	11.954558185080003
74.52	12.024117155798802
74.69	12.092196148417202
74.88	12.163235097236402
75.13	12.235754024156003
75.23	12.309752929176003
75.36	12.385231812296402
75.56	12.475510476420801
75.75	12.583548877750001
76.02	12.6915872790792
76.27	12.789265833705603
76.56	12.900264191235602
76.78	12.996462767761603
76.99	13.0971012785888
77.2	13.242139132428001
77.48	13.3738571833636
77.79	13.520375015303204
78.11	13.665412869142404
78.45	13.807490766780802
78.72	13.9466087082184
79.04	14.091646562057601
79.26	14.238164393997202
79.54	14.378762313535201
79.78	14.535639992177602
80.01	14.6791978679164
80.2	14.785756291145201
80.44	14.920434298281602
80.72	15.105431560831601
80.9	15.237149611767201
81.12	15.370347640803201
81.33	15.521305407044002
81.55	15.642663611276802
81.81	15.777341618413203
82.0	15.9001798007464
82.22	16.024497961180003
82.54	16.1784156836216
82.78	16.320493581260003
82.98	16.4655314350992
83.17	16.6268490480428
83.38	16.7926065952876
83.61	16.959844120632802
83.78	17.1063619525724
83.97	17.2587996969136
84.17	17.430477156560002
84.36	17.588834813302803
84.56	17.7590322948488
84.71	17.908510082989203
84.9	18.066867739732004
85.04	18.2474250679808
85.25	18.426502418129203
85.32	18.590779987273603
85.54	18.7609774688196
85.62	18.9533746218716
85.78	19.166491468329202
85.94	19.352968708979603
86.08	19.5734854459392
86.17	19.828041679208003
86.22	20.0455984599668
86.32	20.3045946275368
86.44	20.5265913425968
86.59	20.8151870721748
86.71	21.145222188564
86.83	21.500416932660002
87.0	21.922210691274003
87.15	22.425403245410003
87.31	23.0307142884736
87.41	23.895021499107198
87.46	26.458343569


==> data/benefit_curve_data_IC_no_mv.dat <==
accuracy	flops
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.653954752000002
72.97	11.655435190881702
72.98	11.658396068645102
73.0	11.662837385290203
73.0	11.664317824171903
73.06	11.674680896343801
73.09	11.685043968515702
73.15	11.698367918451003
73.22	11.716133185031403
73.26	11.723535379439904
73.29	11.744261523783702
73.32	11.756105034837303
73.38	11.793116006879801
73.47	11.821244345632103
73.57	11.858255317674603
73.8	11.923394628469403
74.0	11.988533939264201
74.21	12.052192811177303
74.39	12.115851683090403
74.67	12.186912749412004
74.92	12.259454254615303
75.19	12.330515320936902
75.3	12.388252437323201
75.51	12.459313503644802
75.68	12.531855008848103
75.97	12.632524852803703
76.13	12.721351185705704
76.43	12.814618835252801
76.71	12.9256517513803
77.0	13.048528178561401
77.23	13.169924166860802
77.48	13.283917960751701
77.78	13.423079215631502
78.05	13.572603542683202
78.3	13.717686553089802
78.55	13.856847807969602
78.87	14.021176523838303
79.13	14.142572512137702
79.38	14.3009794724796
79.79	14.454945116176404
80.11	14.6074303209915
80.38	14.765837281333404
80.64	14.910920291740002
80.92	15.047120668856401
81.2	15.2040471903166
81.45	15.312119228680704
81.67	15.452760922442202
81.9	15.606726566139002
82.09	15.7503291376639
82.33	15.879127320371802
82.48	16.025690769660102
82.66	16.169293341185003
82.9	16.330661179290303
83.12	16.4772246285786
83.3	16.637112027802203
83.56	16.7940385492624
83.75	16.9420824374324
83.86	17.0945676422475
83.93	17.2322484582456
84.03	17.395096735232602
84.17	17.5342579901124
84.37	17.6867431949275
84.49	17.840708838624302
84.63	18.0005962378479
84.72	18.170846709243403
84.86	18.3174101585317
85.01	18.4995041409808
85.12	18.665313295731202
85.31	18.854809472588805
85.38	19.054668721618302
85.52	19.227880070777204
85.62	19.411454492108
85.76	19.642402957653204
85.89	19.870390545435
85.98	20.119104277560602
86.04	20.427035564954203
86.22	20.6949950025419
86.32	20.988121901118504
86.46	21.319740210619305
86.6	21.7431457307855
86.71	22.2376123172733
86.8	22.8712401586409
86.84	23.692883737984403
86.88	26.458343569


==> data/benefit_curve_data_IC_sdn.dat <==
accuracy	flops
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.522972
64.46	10.5237144444
64.46	10.5237144444
64.46	10.5237144444
64.47	10.5259417776
64.49	10.5274266664
64.48	10.531881332800001
64.5	10.537820888
64.55	10.548957554
64.53	10.5593517756
64.55	10.5793932304
64.58	10.5920102412
64.68	10.615016929600001
64.84	10.6439677172
64.97	10.6818142056
65.1	10.7144726712
65.25	10.7560404696
65.47	10.8035205592
65.59	10.857691736400001
65.92	10.9266936256
66.19	11.002359338400002
66.33	11.0750461856
66.59	11.148484565199999
67.01	11.261222514
67.32	11.3494734296
67.67	11.447339770400001
68.01	11.5711371372
68.4	11.6860160832
68.79	11.791247796
69.09	11.906149462
69.25	12.0091901936
69.65	12.1196326492
70.09	12.256748575200001
70.49	12.39902526
70.95	12.561999508
71.49	12.699803350400002
72.16	12.8753946092
72.46	13.0302837608
72.94	13.178463648800001
73.29	13.3169917596
73.73	13.462867066400001
74.13	13.602110357599999
74.56	13.743558262
75.02	13.8813121204
75.46	14.043512116
75.85	14.20276051
76.21	14.3568027052
76.62	14.500418870799999
77.04	14.665520484
77.56	14.8076972008
77.87	14.976515580000001
78.26	15.1401186724
78.6	15.302259596
78.91	15.454803270400001
79.16	15.594739022
79.48	15.7442901988
79.86	15.9108494368
80.15	16.0678250576
80.48	16.229920541200002
80.85	16.404596683599998
81.16	16.5615314084
81.59	16.7473623928
81.83	16.8984030024
82.04	17.0508785168
82.26	17.2174241228
82.51	17.3832091084
82.81	17.5578716188
83.02	17.7280840068
83.22	17.893067476
83.52	18.0862002164
83.87	18.2933939604
83.98	18.4975906628
84.24	18.6914840236
84.35	18.9083658968
84.57	19.125908422400002
84.82	19.3723244876
85.0	19.5972505612
85.21	19.859212518800003
85.36	20.1336824312
85.55	20.4356409624
85.77	20.782615962
85.92	21.156250800000002
86.01	21.5506286412
86.2	21.9988868436
86.33	22.5818064388
86.44	23.3821595036
86.51	25.32642


==> data/benefit_curve_data_KWS_branchynet.dat <==
accuracy	flops
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.11444
83.64583333333333	11.116617095
83.64583333333333	11.116617095
83.64583333333333	11.116617095
83.64583333333333	11.11879419
83.64583333333333	11.123657301666666
83.64583333333333	11.123657301666666
83.66666666666667	11.132874603333333
83.66666666666667	11.137228793333334
83.6875	11.152468458333335
83.6875	11.16168576
83.6875	11.175257251666666
83.70833333333333	11.186001318333334
83.72916666666667	11.204944843333333
83.77083333333333	11.232087826666666
83.8125	11.253208446666667
83.83333333333333	11.273311223333332
83.85416666666667	11.305317318333334
84.0	11.337323413333333
84.08333333333333	11.362289301666666
84.125	11.382759591666666
84.25	11.430740378333335
84.3125	11.502301696666667
84.47916666666667	11.558990863333333
84.58333333333333	11.610307996666666
84.72916666666667	11.652549236666667
84.97916666666667	11.715628279999999
85.10416666666667	11.793720883333332
85.33333333333333	11.86347262
85.52083333333333	11.932065105000001
85.72916666666667	12.010892734999999
85.85416666666667	12.081520906666666
86.04166666666667	12.152149078333332
86.25	12.240985748333333
86.3125	12.3203223
86.5	12.395304661666668
86.77083333333333	12.494828686666667
86.97916666666667	12.579537271666666
87.0625	12.670777141666667
87.20833333333333	12.755118213333333
87.33333333333333	12.846216675
87.45833333333333	12.925553226666667
87.66666666666667	13.014983515
87.77083333333333	13.085102765
87.9375	13.171055298333334
87.9375	13.242050983333332
88.02083333333333	13.330830941666667
88.16666666666667	13.412061771666666
88.20833333333333	13.496487539999999
88.27083333333333	13.618432845000001
88.29166666666667	13.70859816
88.3125	13.811684636666667
88.47916666666667	13.91505393
88.52083333333333	14.012033346666666
88.5625	14.095950193333334
88.66666666666667	14.204550111666666
88.72916666666667	14.305233388333333
88.85416666666667	14.430741144999999
88.89583333333333	14.534110438333332
88.97916666666667	14.682633093333333
89.14583333333333	14.804521686666668
89.29166666666667	14.976200648333334
89.375	15.125967251666667
89.5	15.301915706666668
89.54166666666667	15.492255376666668
89.60416666666667	15.70798516
89.66666666666667	15.911104583333334
89.75	16.134326783333332
89.8125	16.37700143
89.875	16.636301098333334
89.9375	16.939453468333333
90.0	17.31244227166667
90.02083333333333	17.688993526666668
90.10416666666667	18.27135022166667
90.20833333333333	19.004491363333333
90.27083333333333	20.111327608333333
90.3125	24.00732


==> data/benefit_curve_data_KWS_branchynet_div2.dat <==
accuracy	flops
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.497832
85.72916666666667	6.499047301666667
85.75	6.501477905000001
85.75	6.505632731666666
85.77083333333333	6.510493938333333
85.77083333333333	6.512924541666667
85.77083333333333	6.5195099716666665
85.79166666666667	6.520725273333333
85.72916666666667	6.533387211666667
85.79166666666667	6.5453427699999995
85.79166666666667	6.55780725
85.75	6.575839316666666
85.77083333333333	6.588303796666667
85.8125	6.602689958333333
85.89583333333333	6.613939136666667
86.0	6.635533655000001
86.16666666666667	6.661168995
86.25	6.684571190000001
86.27083333333333	6.699777736666666
86.39583333333333	6.732818891666667
86.47916666666667	6.761196298333333
86.52083333333333	6.781658968333334
86.60416666666667	6.8176396483333335
86.6875	6.844209378333333
86.85416666666667	6.88869717
86.97916666666667	6.922953626666667
87.14583333333333	6.961083998333333
87.22916666666667	7.009643163333333
87.33333333333333	7.051814356666666
87.3125	7.103001583333333
87.58333333333333	7.151872211666667
87.70833333333333	7.223750118333333
87.85416666666667	7.259647344999999
87.95833333333333	7.2971547900000004
88.22916666666667	7.356993685
88.33333333333333	7.405355391666666
88.375	7.473389934999999
88.4375	7.528253618333333
88.52083333333333	7.583823681666667
88.58333333333333	7.650134001666667
88.75	7.7276935
88.79166666666667	7.784281406666667
88.91666666666667	7.844910135
88.89583333333333	7.904832483333333
88.89583333333333	7.953224741666666
89.0	8.005262905
89.02083333333333	8.064790336666666
89.04166666666667	8.119373108333333
89.08333333333333	8.1885395
89.08333333333333	8.237949601666667
89.08333333333333	8.298722886666667
89.14583333333333	8.37427725
89.1875	8.435840368333334
89.33333333333333	8.494463961666666
89.4375	8.559870443333333
89.54166666666667	8.6305636
89.58333333333333	8.718073521666666
89.58333333333333	8.804254136666668
89.625	8.875965136666666
89.75	8.956411258333333
89.8125	9.063282553333332
89.83333333333333	9.153451088333332
89.875	9.248989751666667
89.95833333333333	9.341391431666667
89.97916666666667	9.462170518333332
90.02083333333333	9.590636331666667
90.02083333333333	9.707883518333333
90.0625	9.862524145
90.08333333333333	10.029743256666666
90.16666666666667	10.213726231666667
90.14583333333333	10.454806035
90.125	10.733902205
90.14583333333333	11.095305074999999
90.16666666666667	11.660113396666667
90.16666666666667	12.383733574999999
90.1875	14.774104


==> data/benefit_curve_data_KWS_msd.dat <==
accuracy	flops
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.12708
81.5625	3.127589341666667
81.60416666666667	3.128608025
81.58333333333333	3.1291173666666667
81.58333333333333	3.1291173666666667
81.64583333333333	3.1311547333333336
81.72916666666667	3.1342107833333337
81.83333333333333	3.137776175
82.0	3.1433789333333335
82.14583333333333	3.153056425
82.22916666666667	3.1617152333333336
82.52083333333333	3.175467458333333
82.70833333333333	3.186672975
82.97916666666667	3.1999158583333336
83.20833333333333	3.2187615
83.60416666666667	3.2365884583333333
83.85416666666667	3.2528873916666665
84.25	3.2783544749999995
84.5	3.2977094583333333
84.95833333333333	3.321139175
85.20833333333333	3.3466062583333334
85.60416666666667	3.3756387333333335
86.0625	3.4082365999999995
86.52083333333333	3.43574105
86.83333333333333	3.461717475
87.20833333333333	3.486675216666667
87.60416666666667	3.5106142750000005
87.95833333333333	3.537100041666667
88.33333333333333	3.569697908333333
88.58333333333333	3.5992397249999994
88.875	3.6354029833333334
89.16666666666667	3.6654541416666664
89.47916666666667	3.7056921333333332
89.60416666666667	3.737780658333333
89.875	3.7708878666666665
90.04166666666667	3.803995075
90.14583333333333	3.829462158333333
90.29166666666667	3.862060025
90.33333333333333	3.8854897416666665
90.39583333333333	3.910956825
90.45833333333333	3.9404986416666667
90.54166666666667	3.969021775
90.58333333333333	3.999582275
90.6875	4.031161458333333
90.72916666666667	4.062740641666666
90.79166666666667	4.098394558333333
90.85416666666667	4.133029791666667
90.89583333333333	4.165118316666667
90.89583333333333	4.195678816666667
90.89583333333333	4.222673925
91.0	4.25476245
91.08333333333333	4.296019125
91.04166666666667	4.328616991666667
91.0625	4.362742883333333
91.10416666666667	4.397378116666666
91.10416666666667	4.433541375
91.10416666666667	4.471742
91.10416666666667	4.504339866666666
91.10416666666667	4.5461058833333325
91.10416666666667	4.586343875
91.125	4.6260725250000005
91.125	4.671403933333333
91.125	4.708585875
91.10416666666667	4.751370574999999
91.125	4.799758033333333
91.125	4.8399960250000005
91.125	4.886346116666666
91.125	4.934733575
91.14583333333333	4.982611691666667
91.14583333333333	5.0335458583333335
91.14583333333333	5.086008050000001
91.14583333333333	5.141016949999999
91.14583333333333	5.209268733333333
91.14583333333333	5.26937105
91.14583333333333	5.324889291666666
91.14583333333333	5.379898191666667
91.14583333333333	5.438981825
91.14583333333333	5.491953358333333
91.14583333333333	5.528625958333333
91.14583333333333	5.552565016666667
91.14583333333333	5.568354608333333
91.14583333333333	5.57192


==> data/benefit_curve_data_KWS_mv.dat <==
accuracy	flops
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.5	3.12708
88.52083333333333	3.1276051750000002
88.52083333333333	3.1276051750000002
88.52083333333333	3.1276051750000002
88.52083333333333	3.1276051750000002
88.52083333333333	3.1276051750000002
88.54166666666667	3.12813035
88.54166666666667	3.128655525
88.54166666666667	3.1291807
88.60416666666667	3.130756225
88.60416666666667	3.130756225
88.60416666666667	3.1318065749999997
88.60416666666667	3.13233175
88.60416666666667	3.1333821
88.625	3.1349576250000006
88.625	3.1375835
88.64583333333333	3.13863385
88.6875	3.1423100749999997
88.72916666666667	3.1449359500000003
88.8125	3.149662525
88.875	3.1512380500000003
88.9375	3.1580653250000004
89.02083333333333	3.1627919
89.02083333333333	3.16804365
89.02083333333333	3.171719875
89.08333333333333	3.175921275
89.16666666666667	3.1858996
89.35416666666667	3.1969282750000003
89.45833333333333	3.2079569500000003
89.60416666666667	3.218985625
89.77083333333333	3.232640175
89.70833333333333	3.2478702500000005
89.72916666666667	3.255747875
89.79166666666667	3.2704527750000003
89.79166666666667	3.285157675
90.02083333333333	3.298812225
90.14583333333333	3.3119416
90.35416666666667	3.325070975
90.375	3.3376751749999998
90.4375	3.3492290250000005
90.47916666666667	3.35920735
90.66666666666667	3.3760129500000002
90.75	3.3896675
90.79166666666667	3.4012213499999997
90.83333333333333	3.413300375
90.91666666666667	3.421178
91.0625	3.44113465
91.14583333333333	3.4589906
91.29166666666667	3.472119975
91.35416666666667	3.482623475
91.5	3.4947025
91.5625	3.50415565
91.60416666666667	3.5220116
91.64583333333333	3.534090625
91.72916666666667	3.548795525
91.77083333333333	3.565601125
91.79166666666667	3.5850326
91.83333333333333	3.5997375
91.79166666666667	3.617068275
91.83333333333333	3.637024925
91.8125	3.656981575
91.875	3.676938225
91.91666666666667	3.6984703999999997
91.95833333333333	3.7194774
92.0	3.744160625
92.10416666666667	3.7714697249999998
92.10416666666667	3.791426375
92.16666666666667	3.8287137999999996
92.16666666666667	3.8654760500000003
92.22916666666667	3.912216625
92.25	3.951079575
92.22916666666667	3.993093575
92.22916666666667	4.05033765
92.25	4.118085225
92.27083333333333	4.1900341999999995
92.33333333333333	4.292443325
92.375	4.433190225
92.375	4.627504975
92.375	5.64792


==> data/benefit_curve_data_KWS_mv_no_transfer.dat <==
accuracy	flops
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.125436
83.97916666666667	3.1259609216666666
83.97916666666667	3.1259609216666666
83.95833333333333	3.1264858433333336
83.97916666666667	3.1275356866666666
83.97916666666667	3.1280606083333335
83.97916666666667	3.1280606083333335
84.04166666666667	3.130160295
84.08333333333333	3.1317350599999996
84.14583333333333	3.136984276666667
84.16666666666667	3.13803412
84.20833333333333	3.141708571666667
84.22916666666667	3.1469577883333333
84.22916666666667	3.15378177
84.22916666666667	3.1569313
84.25	3.1658549683333335
84.39583333333333	3.1737287933333334
84.5	3.1800278533333333
84.60416666666667	3.189476443333333
84.66666666666667	3.1957755033333335
84.89583333333333	3.21047331
85.0625	3.221496665
85.22916666666667	3.229895411666667
85.25	3.2367193933333334
85.5	3.2535168866666666
85.75	3.2729389883333337
85.95833333333333	3.288161716666667
86.14583333333333	3.3054841316666668
86.45833333333333	3.321231781666667
86.54166666666667	3.33960404
86.64583333333333	3.357976298333334
86.77083333333333	3.3731990266666667
87.0	3.3894715983333334
87.25	3.404169405
87.375	3.420441976666667
87.4375	3.4351397833333337
87.64583333333333	3.4545618850000004
87.83333333333333	3.4750338300000005
88.02083333333333	3.4902565583333334
88.1875	3.5033796000000006
88.29166666666667	3.5186023283333334
88.41666666666667	3.539599195
88.5	3.5579714533333338
88.52083333333333	3.5742440250000005
88.625	3.593666126666667
88.60416666666667	3.61361315
88.66666666666667	3.6298857216666667
88.85416666666667	3.6451084500000004
88.9375	3.665055473333333
89.0625	3.6886769483333333
89.14583333333333	3.7143981100000003
89.27083333333333	3.730670681666667
89.375	3.7490429400000007
89.41666666666667	3.7758139450000003
89.5	3.803109871666667
89.54166666666667	3.826731346666667
89.58333333333333	3.8498279
89.6875	3.8718746100000003
89.79166666666667	3.9002203800000004
89.8125	3.929615993333334
89.85416666666667	3.95376239
89.89583333333333	3.978433708333333
89.9375	4.009929008333334
89.97916666666667	4.042999073333334
90.02083333333333	4.0755442166666676
90.04166666666667	4.105464751666666
90.0625	4.149558171666667
90.16666666666667	4.193651591666667
90.16666666666667	4.241944385
90.1875	4.296011316666667
90.22916666666667	4.365825898333334
90.25	4.434590636666667
90.25	4.534850675
90.27083333333333	4.6534829716666675
90.35416666666667	4.852428283333333
90.39583333333333	5.645060000000001


==> data/benefit_curve_data_KWS_no_mv.dat <==
accuracy	flops
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.12708
88.58333333333333	3.127588921666667
88.58333333333333	3.1280978433333333
88.58333333333333	3.1280978433333333
88.58333333333333	3.1286067650000002
88.60416666666667	3.1296246083333332
88.60416666666667	3.131151373333333
88.60416666666667	3.131151373333333
88.60416666666667	3.1321692166666666
88.58333333333333	3.133695981666667
88.60416666666667	3.1347138250000004
88.625	3.136749511666667
88.66666666666667	3.139803041666667
88.70833333333333	3.143365493333333
88.72916666666667	3.145910101666667
88.77083333333333	3.1479457883333333
88.77083333333333	3.152017161666667
88.8125	3.156597456666667
88.89583333333333	3.165249125
88.91666666666667	3.1683026549999997
88.9375	3.1733918716666665
88.91666666666667	3.180007853333333
88.95833333333333	3.1871327566666667
89.0	3.198837955
89.125	3.210034231666667
89.25	3.2191948216666666
89.3125	3.2324267850000004
89.39583333333333	3.241587375
89.5	3.254819338333333
89.5625	3.262962085
89.64583333333333	3.2746672833333332
89.75	3.2833189516666668
89.79166666666667	3.2919706200000003
89.8125	3.3036758183333332
89.875	3.31639886
89.89583333333333	3.325050528333333
90.02083333333333	3.336246805
90.125	3.348460925
90.22916666666667	3.363219653333333
90.20833333333333	3.373398086666667
90.29166666666667	3.385612206666667
90.33333333333333	3.3932460316666666
90.375	3.4059690733333334
90.45833333333333	3.421236723333333
90.52083333333333	3.4309062349999997
90.625	3.447191728333333
90.70833333333333	3.4583880049999998
90.75	3.4741645766666664
90.77083333333333	3.484851931666667
90.89583333333333	3.5016463466666665
90.9375	3.5184407616666666
90.95833333333333	3.531672725
90.97916666666667	3.547449296666667
90.97916666666667	3.565261555
91.04166666666667	3.5856184216666667
91.0625	3.6029217583333337
91.125	3.6207340166666664
91.125	3.6415998050000002
91.1875	3.6639923583333336
91.1875	3.678751086666667
91.1875	3.7052150133333335
91.20833333333333	3.733205705
91.33333333333333	3.7617053183333335
91.375	3.792240618333333
91.39583333333333	3.82633837
91.39583333333333	3.8533112183333333
91.41666666666667	3.8960606383333336
91.4375	3.9403368233333333
91.47916666666667	3.9825773216666662
91.4375	4.022273211666667
91.4375	4.08283489
91.4375	4.14085196
91.45833333333333	4.234493546666667
91.45833333333333	4.353072295
91.45833333333333	4.5754710633333335
91.45833333333333	5.569904


==> data/benefit_curve_data_KWS_sdn.dat <==
accuracy	flops
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.125	1.8968407083333332
64.14583333333333	1.8970974166666668
64.16666666666667	1.8976108333333332
64.20833333333333	1.89812425
64.3125	1.8999212083333332
64.4375	1.9022315833333332
64.60416666666667	1.9058255
64.70833333333333	1.9099328333333332
64.77083333333333	1.9148102916666667
64.8125	1.9191743333333333
64.9375	1.923538375
65.125	1.9325231666666667
65.52083333333333	1.9407378333333332
65.79166666666667	1.9525464166666668
66.35416666666667	1.9669220833333332
66.875	1.980526345
67.125	1.9938751783333333
67.54166666666667	2.0074807199999998
68.08333333333333	2.0239087733333334
68.60416666666667	2.040338106666667
69.29166666666667	2.0608709333333333
69.95833333333333	2.0816630283333333
70.375	2.1019417066666666
70.95833333333333	2.1265831466666665
71.45833333333333	2.1486575033333333
72.125	2.1750984616666664
72.58333333333333	2.1989620966666665
73.10416666666667	2.227450321666667
73.66666666666667	2.256193975
74.20833333333333	2.2872454433333336
74.89583333333333	2.3195804533333333
75.64583333333333	2.3537085816666665
76.1875	2.384238953333333
76.8125	2.4214450216666665
77.45833333333333	2.454541196666667
77.91666666666667	2.482762473333333
78.60416666666667	2.521000495
79.22916666666667	2.5520481233333334
79.66666666666667	2.5817930099999997
80.16666666666667	2.6143834483333332
80.8125	2.6487567650000003
81.20833333333333	2.680823546666667
81.60416666666667	2.711864775
82.22916666666667	2.749815368333333
82.64583333333333	2.7785436616666668
83.16666666666667	2.81112002
83.4375	2.847283895
83.66666666666667	2.879082448333333
83.89583333333333	2.9188351200000002
84.375	2.959619745
84.95833333333333	3.0003915699999997
85.41666666666667	3.042452056666667
85.6875	3.07887136
86.10416666666667	3.112459191666667
86.41666666666667	3.153489005
86.875	3.193748693333333
87.1875	3.2299087283333336
87.625	3.2786269916666666
87.79166666666667	3.3209352266666667
88.27083333333333	3.3686279366666665
88.58333333333333	3.4116947766666668
88.85416666666667	3.4586122416666667
89.3125	3.502716155
89.47916666666667	3.5501342366666666
89.6875	3.5962866966666667
90.04166666666667	3.639615365
90.29166666666667	3.6885903366666666
90.4375	3.7347235966666665
90.54166666666667	3.78034984
90.8125	3.830595553333333
90.89583333333333	3.8839051266666664
90.97916666666667	3.942597895
91.125	4.002309816666667
91.29166666666667	4.070487993333333
91.375	4.1440365649999995
91.41666666666667	4.22012406
91.4375	4.306993305
91.52083333333333	4.414855033333334
91.64583333333333	4.542706731666667
91.70833333333333	4.708157594999999
91.72916666666667	4.9424722800000005
91.72916666666667	5.58704


==> data/benefit_curve_data_VWW_mv.dat <==
accuracy	flops
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.46312949640287	7.090284
80.71043165467626	7.160154348920863
81.31744604316546	7.347307069244605
81.65467625899281	7.514496832733814
81.8570143884892	7.6517421609712235
81.92446043165468	7.779006010791367
82.0818345323741	7.931223556654676
82.21672661870504	8.038524449640288
82.5089928057554	8.208209582733813
82.80125899280576	8.360427128597122
83.04856115107914	8.517635413669066
83.31834532374101	8.662366850719424
83.58812949640287	8.814584396582735
83.7679856115108	8.971792681654676
83.92535971223022	9.151459293165468
84.03776978417267	9.33112590467626
84.26258992805755	9.483343450539568
84.28507194244604	9.658019322841726
84.53237410071942	9.845172043165467
84.66726618705036	9.999884958633093
84.93705035971223	10.159588613309351
85.18435251798562	10.319292267985611
85.34172661870504	10.526407945143886
85.56654676258992	10.698588447841725
85.65647482014388	10.903208755395683
85.72392086330935	11.105333693345322
85.88129496402878	11.334907696942444
85.99370503597122	11.539528004496404
86.06115107913669	11.746643681654676
86.15107913669065	11.933796401978416
86.28597122302158	12.143407448741007
86.30845323741008	12.375476821942446
86.44334532374101	12.610041564748201
86.48830935251799	12.827138720323742
86.39838129496403	13.031759027877698
86.42086330935251	13.268819140287768
86.53327338129496	13.553291275179856
86.55575539568345	13.790351387589928
86.55575539568345	14.087300370503597
86.48830935251799	14.344323439748202
86.53327338129496	14.631290944244602
86.39838129496403	14.870846426258993
86.39838129496403	15.182767626798562
86.39838129496403	15.454762913669065
86.39838129496403	15.79912391906475
86.4658273381295	16.08858679316547
86.4658273381295	16.378049667266186
86.48830935251799	16.674998650179855
86.4658273381295	16.98192911151079
86.4658273381295	17.246438289568346
86.44334532374101	17.565845598920863
86.44334532374101	18.189688


==> data/benefit_curve_data_VWW_no_mv.dat <==
accuracy	flops
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.00089928057554	7.090284
77.13579136690647	7.147644738309354
77.54046762589928	7.304763282374101
77.76528776978417	7.44691815557554
78.05755395683454	7.55914568705036
78.14748201438849	7.683842944244604
78.46223021582733	7.791082585431654
78.64208633093526	7.940719294064748
79.09172661870504	8.100331783273381
79.36151079136691	8.25246243705036
79.83363309352518	8.389629419964029
80.03597122302158	8.516820622302157
80.12589928057554	8.64899971492806
80.26079136690647	8.79863642356115
80.46312949640287	8.943285241906475
80.55305755395683	9.087934060251799
80.73291366906474	9.252534439748201
81.00269784172662	9.422122709532372
81.07014388489209	9.591710979316547
81.63219424460432	9.783744755395684
81.65467625899281	9.943357244604316
81.90197841726619	10.150354691546765
82.17176258992805	10.314955071043165
82.32913669064749	10.477061505395685
82.35161870503597	10.65413161061151
82.55395683453237	10.863623002697842
82.75629496402878	11.053162833633095
82.82374100719424	11.215269267985612
82.93615107913669	11.369893866906475
83.07104316546763	11.549457917266189
83.09352517985612	11.798852431654677
83.09352517985612	11.990886207733812
83.25089928057554	12.21783521582734
83.31834532374101	12.47969945593525
83.36330935251799	12.70415451888489
83.29586330935251	12.995946100719426
83.36330935251799	13.2802558471223
83.43075539568345	13.557083758093526
83.43075539568345	13.831417723920863
83.43075539568345	14.145654812050362
83.49820143884892	14.427470613309353
83.52068345323741	14.71676825
83.56564748201438	14.99609010611511
83.52068345323741	15.315315084532374
83.52068345323741	15.686912910971225
83.52068345323741	16.033571285971224
83.49820143884892	16.380229660971224
83.52068345323741	16.714418310251798
83.52068345323741	17.100979807553955
83.49820143884892	17.395265334532372
83.49820143884892	17.751899490107913
83.49820143884892	18.183352


==> data/benefit_curve_data_VWW_sdn.dat <==
accuracy	flops
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.10416666666667	1.896584
64.125	1.8968407083333332
64.14583333333333	1.8970974166666668
64.16666666666667	1.8976108333333332
64.20833333333333	1.89812425
64.3125	1.8999212083333332
64.4375	1.9022315833333332
64.60416666666667	1.9058255
64.70833333333333	1.9099328333333332
64.77083333333333	1.9148102916666667
64.8125	1.9191743333333333
64.9375	1.923538375
65.125	1.9325231666666667
65.52083333333333	1.9407378333333332
65.79166666666667	1.9525464166666668
66.35416666666667	1.9669220833333332
66.875	1.980526345
67.125	1.9938751783333333
67.54166666666667	2.0074807199999998
68.08333333333333	2.0239087733333334
68.60416666666667	2.040338106666667
69.29166666666667	2.0608709333333333
69.95833333333333	2.0816630283333333
70.375	2.1019417066666666
70.95833333333333	2.1265831466666665
71.45833333333333	2.1486575033333333
72.125	2.1750984616666664
72.58333333333333	2.1989620966666665
73.10416666666667	2.227450321666667
73.66666666666667	2.256193975
74.20833333333333	2.2872454433333336
74.89583333333333	2.3195804533333333
75.64583333333333	2.3537085816666665
76.1875	2.384238953333333
76.8125	2.4214450216666665
77.45833333333333	2.454541196666667
77.91666666666667	2.482762473333333
78.60416666666667	2.521000495
79.22916666666667	2.5520481233333334
79.66666666666667	2.5817930099999997
80.16666666666667	2.6143834483333332
80.8125	2.6487567650000003
81.20833333333333	2.680823546666667
81.60416666666667	2.711864775
82.22916666666667	2.749815368333333
82.64583333333333	2.7785436616666668
83.16666666666667	2.81112002
83.4375	2.847283895
83.66666666666667	2.879082448333333
83.89583333333333	2.9188351200000002
84.375	2.959619745
84.95833333333333	3.0003915699999997
85.41666666666667	3.042452056666667
85.6875	3.07887136
86.10416666666667	3.112459191666667
86.41666666666667	3.153489005
86.875	3.193748693333333
87.1875	3.2299087283333336
87.625	3.2786269916666666
87.79166666666667	3.3209352266666667
88.27083333333333	3.3686279366666665
88.58333333333333	3.4116947766666668
88.85416666666667	3.4586122416666667
89.3125	3.502716155
89.47916666666667	3.5501342366666666
89.6875	3.5962866966666667
90.04166666666667	3.639615365
90.29166666666667	3.6885903366666666
90.4375	3.7347235966666665
90.54166666666667	3.78034984
90.8125	3.830595553333333
90.89583333333333	3.8839051266666664
90.97916666666667	3.942597895
91.125	4.002309816666667
91.29166666666667	4.070487993333333
91.375	4.1440365649999995
91.41666666666667	4.22012406
91.4375	4.306993305
91.52083333333333	4.414855033333334
91.64583333333333	4.542706731666667
91.70833333333333	4.708157594999999
91.72916666666667	4.9424722800000005
91.72916666666667	5.58704

